Knowledge Base Population using Semantic Label Propagation

A crucial aspect of a knowledge base population system that extracts new facts from text corpora, is the generation of training data for its relation extractors. In this paper, we present a method that maximizes the effectiveness of newly trained relation extractors at a minimal annotation cost. Manual labeling can be significantly reduced by Distant Supervision, which is a method to construct training data automatically by aligning a large text corpus with an existing knowledge base of known facts. For example, all sentences mentioning both 'Barack Obama' and 'US' may serve as positive training instances for the relation born_in(subject,object). However, distant supervision typically results in a highly noisy training set: many training sentences do not really express the intended relation. We propose to combine distant supervision with minimal manual supervision in a technique called feature labeling, to eliminate noise from the large and noisy initial training set, resulting in a significant increase of precision. We further improve on this approach by introducing the Semantic Label Propagation method, which uses the similarity between low-dimensional representations of candidate training instances, to extend the training set in order to increase recall while maintaining high precision. Our proposed strategy for generating training data is studied and evaluated on an established test collection designed for knowledge base population tasks. The experimental results show that the Semantic Label Propagation strategy leads to substantial performance gains when compared to existing approaches, while requiring an almost negligible manual annotation effort.

==> data/con_founded_by.dat <==
x	freqlog	y	freq
1	-4.6424302889	5.0426524666	161
2	-3.6230037364	4.4526411067	448
3	-5.9458369903	4.4323929459	43
4	-5.9458369903	4.4323929459	43
5	-6.1746785627	4.2035513734	34
6	-5.3479999895	3.931617658	79
7	-6.6389841708	3.7392457653	21
8	-5.9688265085	3.7162562471	42
9	-6.6855041865	3.6927257497	20
10	-6.7342943506	3.6439355855	19
11	-6.7342943506	3.6439355855	19
12	-6.785587645	3.5926422911	18
13	-6.785587645	3.5926422911	18
14	-5.4533605052	3.5385750699	71
15	-6.8968132801	3.481416656	16
16	-6.8968132801	3.481416656	16
17	-6.9574379019	3.4207920342	15
18	-6.9574379019	3.4207920342	15
19	-7.0219764231	3.3562535131	14
20	-7.0219764231	3.3562535131	14
21	-7.0219764231	3.3562535131	14
22	-7.0219764231	3.3562535131	14
23	-7.0909692946	3.2872606416	13
24	-7.0909692946	3.2872606416	13
25	-7.0909692946	3.2872606416	13
26	-7.0909692946	3.2872606416	13
27	-7.0909692946	3.2872606416	13
28	-7.0909692946	3.2872606416	13
29	-7.0909692946	3.2872606416	13
30	-7.1650772667	3.2131526694	12
31	-7.1650772667	3.2131526694	12
32	-7.1650772667	3.2131526694	12
33	-7.1650772667	3.2131526694	12
34	-7.1650772667	3.2131526694	12
35	-7.2451199744	3.1331099617	11
36	-7.2451199744	3.1331099617	11
37	-7.2451199744	3.1331099617	11
38	-7.2451199744	3.1331099617	11
39	-7.2451199744	3.1331099617	11
40	-7.2451199744	3.1331099617	11
41	-6.6389841708	3.0460985848	21
42	-7.3321313514	3.0460985848	10
43	-7.3321313514	3.0460985848	10
44	-7.3321313514	3.0460985848	10
45	-7.3321313514	3.0460985848	10
46	-7.3321313514	3.0460985848	10
47	-7.4274415312	2.950788405	9
149	-6.3627307942	2.9168868533	28
150	-7.5328020468	2.8454278893	8
228	-6.0411471701	2.7276448536	39
229	-7.6505850825	2.7276448536	7
691	-7.0909692946	2.594113461	13
692	-7.7841164751	2.594113461	6
770	-6.2960394197	2.472752604	30
771	-7.938267155	2.4399627812	5
929	-6.397822114	2.3709699097	27
930	-7.3321313514	2.3529514042	10
931	-7.3321313514	2.3529514042	10
932	-4.9097450586	2.3329906616	123
933	-6.2642907214	2.3221797455	31
934	-6.6855041865	2.3064313886	20
935	-5.8798790225	2.3011263363	46
936	-7.0219764231	2.2576412244	14
937	-7.4274415312	2.2576412244	9
938	-7.4274415312	2.2576412244	9
939	-8.1205887117	2.2576412244	4
1000	-8.1205887117	2.2576412244	4

==> data/con_schools.dat <==
x	freqlog	y	freq
1	-5.83504940055	6.31443702035	48.0
2	-6.06330805253	6.08617836837	38.0
3	-6.26113379586	5.88835262504	31.0
4	-5.20508112161	5.84579301062	91.0
5	-6.46877316064	5.68071326026	25.0
6	-6.46877316064	5.68071326026	25.0
7	-6.50799387379	5.64149254711	24.0
8	-6.54881586831	5.60067055259	23.0
9	-6.54881586831	5.60067055259	23.0
10	-6.6358272453	5.5136591756	21.0
11	-6.6358272453	5.5136591756	21.0
12	-5.96566958297	5.49066965737	42.0
13	-6.68234726094	5.46713915996	20.0
14	-6.7311374251	5.4183489958	19.0
15	-6.7311374251	5.4183489958	19.0
16	-6.7311374251	5.4183489958	19.0
17	-4.95618507419	5.40154187748	117.0
18	-6.78243071949	5.36705570141	18.0
19	-6.78243071949	5.36705570141	18.0
20	-6.78243071949	5.36705570141	18.0
21	-6.78243071949	5.36705570141	18.0
22	-6.78243071949	5.36705570141	18.0
23	-6.83649794076	5.31298848014	17.0
24	-6.83649794076	5.31298848014	17.0
25	-6.83649794076	5.31298848014	17.0
26	-6.83649794076	5.31298848014	17.0
27	-6.8936563546	5.2558300663	16.0
28	-6.8936563546	5.2558300663	16.0
29	-6.8936563546	5.2558300663	16.0
30	-6.8936563546	5.2558300663	16.0
31	-6.8936563546	5.2558300663	16.0
32	-6.8936563546	5.2558300663	16.0
33	-6.95428097642	5.19520544448	15.0
34	-6.95428097642	5.19520544448	15.0
35	-6.95428097642	5.19520544448	15.0
36	-6.95428097642	5.19520544448	15.0
37	-6.95428097642	5.19520544448	15.0
38	-6.95428097642	5.19520544448	15.0
39	-6.95428097642	5.19520544448	15.0
40	-6.95428097642	5.19520544448	15.0
41	-6.95428097642	5.19520544448	15.0
42	-7.01881949756	5.13066692334	14.0
43	-7.01881949756	5.13066692334	14.0
44	-7.01881949756	5.13066692334	14.0
45	-7.01881949756	5.13066692334	14.0
46	-7.01881949756	5.13066692334	14.0
47	-7.01881949756	5.13066692334	14.0
48	-7.01881949756	5.13066692334	14.0
49	-7.01881949756	5.13066692334	14.0
50	-7.01881949756	5.13066692334	14.0
51	-7.01881949756	5.13066692334	14.0
52	-7.01881949756	5.13066692334	14.0
53	-7.01881949756	5.13066692334	14.0
54	-5.64933225475	5.11385980503	58.0
55	-6.39466518848	5.06167405186	27.0
56	-7.08781236904	5.06167405186	13.0
57	-7.08781236904	5.06167405186	13.0
58	-7.08781236904	5.06167405186	13.0
59	-7.08781236904	5.06167405186	13.0
60	-7.08781236904	5.06167405186	13.0
61	-5.77562598008	4.9875660797	51.0
62	-7.1619203412	4.9875660797	12.0
63	-7.1619203412	4.9875660797	12.0
64	-7.1619203412	4.9875660797	12.0
65	-7.1619203412	4.9875660797	12.0
66	-7.1619203412	4.9875660797	12.0
67	-7.1619203412	4.9875660797	12.0
68	-7.1619203412	4.9875660797	12.0
69	-7.1619203412	4.9875660797	12.0
70	-7.1619203412	4.9875660797	12.0
71	-7.1619203412	4.9875660797	12.0
72	-7.1619203412	4.9875660797	12.0
73	-7.1619203412	4.9875660797	12.0
74	-7.1619203412	4.9875660797	12.0
75	-7.1619203412	4.9875660797	12.0
76	-7.1619203412	4.9875660797	12.0
77	-7.1619203412	4.9875660797	12.0
78	-5.85566868775	4.90752337203	47.0
79	-7.24196304887	4.90752337203	11.0
80	-7.24196304887	4.90752337203	11.0
81	-7.24196304887	4.90752337203	11.0
82	-7.24196304887	4.90752337203	11.0
83	-7.24196304887	4.90752337203	11.0
84	-7.24196304887	4.90752337203	11.0
85	-7.24196304887	4.90752337203	11.0
86	-7.24196304887	4.90752337203	11.0
87	-7.32897442586	4.82051199504	10.0
88	-7.32897442586	4.82051199504	10.0
89	-7.32897442586	4.82051199504	10.0
90	-7.32897442586	4.82051199504	10.0
91	-7.32897442586	4.82051199504	10.0
92	-7.32897442586	4.82051199504	10.0
93	-7.32897442586	4.82051199504	10.0
94	-7.32897442586	4.82051199504	10.0
95	-7.32897442586	4.82051199504	10.0
96	-7.32897442586	4.82051199504	10.0
97	-7.32897442586	4.82051199504	10.0
98	-7.32897442586	4.82051199504	10.0
99	-6.29288249417	4.75799163806	30.0
100	-7.42428460566	4.72520181524	9.0
467	-7.42428460566	4.72520181524	9.0
468	-6.78243071949	4.67390852085	18.0
469	-6.83649794076	4.61984129958	17.0
470	-7.52964512132	4.61984129958	8.0
577	-7.52964512132	4.61984129958	8.0
578	-6.8936563546	4.56268288574	16.0
579	-6.50799387379	4.54288025844	24.0
580	-6.23036213719	4.53282992259	32.0
581	-6.95428097642	4.50205826392	15.0
582	-6.95428097642	4.50205826392	15.0
583	-7.64742815698	4.50205826392	7.0
780	-7.64742815698	4.50205826392	7.0
781	-5.63252513644	4.43751974278	59.0
782	-7.01881949756	4.43751974278	14.0
783	-7.01881949756	4.43751974278	14.0
784	-5.96566958297	4.39205736871	42.0
785	-5.81484669323	4.38872957861	49.0
786	-6.68234726094	4.3685268713	20.0
787	-7.08781236904	4.3685268713	13.0
788	-7.7809595496	4.3685268713	6.0
1000	-7.7809595496	4.3685268713	6.0


==> data/con_topmembers.dat <==
x	freqlog	y	freq
1	-6.21349636957	4.35835887216	26.0
2	-6.29045741071	4.28139783103	24.0
3	-4.70531219084	4.25710513846	121.0
4	-6.33127940523	4.24057583651	23.0
5	-6.33127940523	4.24057583651	23.0
6	-6.33127940523	4.24057583651	23.0
7	-6.37383901964	4.19801622209	22.0
8	-6.41829078222	4.15356445952	21.0
9	-5.82045378146	4.05825427971	39.0
10	-6.51360096202	4.05825427971	19.0
11	-6.56489425641	4.00696098532	18.0
12	-4.82720200845	3.95289376405	107.0
13	-6.67611989152	3.89573535021	16.0
14	-6.67611989152	3.89573535021	16.0
15	-6.67611989152	3.89573535021	16.0
16	-6.04359733277	3.8351107284	31.0
17	-6.73674451333	3.8351107284	15.0
18	-6.73674451333	3.8351107284	15.0
19	-6.80128303447	3.77057220726	14.0
20	-6.80128303447	3.77057220726	14.0
21	-6.14203740559	3.73667065558	28.0
22	-6.87027590596	3.70157933577	13.0
23	-6.87027590596	3.70157933577	13.0
24	-6.87027590596	3.70157933577	13.0
25	-6.87027590596	3.70157933577	13.0
26	-6.87027590596	3.70157933577	13.0
27	-6.87027590596	3.70157933577	13.0
28	-2.87601480229	3.68850725421	759.0
29	-6.94438387811	3.62747136362	12.0
30	-6.94438387811	3.62747136362	12.0
31	-6.94438387811	3.62747136362	12.0
32	-6.94438387811	3.62747136362	12.0
33	-7.02442658579	3.54742865595	11.0
34	-7.02442658579	3.54742865595	11.0
35	-7.02442658579	3.54742865595	11.0
36	-7.02442658579	3.54742865595	11.0
37	-7.02442658579	3.54742865595	11.0
38	-7.11143796278	3.46041727896	10.0
39	-7.11143796278	3.46041727896	10.0
40	-7.11143796278	3.46041727896	10.0
41	-7.11143796278	3.46041727896	10.0
42	-6.51360096202	3.36510709915	19.0
43	-7.20674814258	3.36510709915	9.0
104	-7.20674814258	3.36510709915	9.0
105	-5.16552781372	3.32688588633	76.0
106	-6.21349636957	3.25974658349	26.0
107	-7.31210865824	3.25974658349	8.0
157	-7.31210865824	3.25974658349	8.0
158	-6.73674451333	3.14196354784	15.0
159	-7.42989169389	3.14196354784	7.0
487	-7.42989169389	3.14196354784	7.0
488	-6.80128303447	3.0774250267	14.0
489	-6.41829078222	3.05495217085	21.0
490	-4.25183786355	3.02418051218	191.0
491	-5.61751293746	3.00843215521	48.0
492	-6.87027590596	3.00843215521	13.0
493	-6.87027590596	3.00843215521	13.0
494	-7.56342308652	3.00843215521	6.0
540	-7.56342308652	3.00843215521	6.0
541	-6.21349636957	2.97206451104	26.0
542	-5.84577158944	2.93432418306	38.0
543	-6.04359733277	2.91881999652	31.0
544	-2.60357995926	2.89310146724	997.0
545	-7.71757376635	2.85428147539	5.0
664	-7.71757376635	2.85428147539	5.0
665	-6.14203740559	2.82037992371	28.0
666	-6.80128303447	2.67195991859	14.0
667	-7.20674814258	2.67195991859	9.0
668	-7.89989532314	2.67195991859	4.0
836	-7.89989532314	2.67195991859	4.0
837	-7.31210865824	2.56659940293	8.0
838	-6.67611989152	2.50944098909	16.0
839	-3.81560109677	2.49357426792	296.0
840	-6.01282567411	2.47958802594	32.0
841	-5.92581429712	2.44881636728	35.0
842	-7.42989169389	2.44881636728	7.0
843	-7.42989169389	2.44881636728	7.0
844	-7.42989169389	2.44881636728	7.0
845	-7.42989169389	2.44881636728	7.0
846	-7.42989169389	2.44881636728	7.0
847	-8.12303887445	2.44881636728	3.0
1000	-8.12303887445	2.44881636728	3.0


==> data/contrue_founded_by.dat <==
x	freqlog	y	freq	labeled
1	-4.6424302889	5.0426524666	161	1
2	-3.6230037364	4.4526411067	448	1
3	-5.9458369903	4.4323929459	43	1
5	-6.1746785627	4.2035513734	34	1
8	-5.9688265085	3.7162562471	42	1
10	-6.7342943506	3.6439355855	19	1
11	-6.7342943506	3.6439355855	19	1
13	-6.785587645	3.5926422911	18	1
16	-6.8968132801	3.481416656	16	1
17	-6.9574379019	3.4207920342	15	1
20	-7.0219764231	3.3562535131	14	1
21	-7.0219764231	3.3562535131	14	1
22	-7.0219764231	3.3562535131	14	1
29	-7.0909692946	3.2872606416	13	1
35	-7.2451199744	3.1331099617	11	1
36	-7.2451199744	3.1331099617	11	1
37	-7.2451199744	3.1331099617	11	1
38	-7.2451199744	3.1331099617	11	1
40	-7.2451199744	3.1331099617	11	1
42	-7.3321313514	3.0460985848	10	1
43	-7.3321313514	3.0460985848	10	1
53	-7.4274415312	2.950788405	9	1
54	-7.4274415312	2.950788405	9	1
66	-7.4274415312	2.950788405	9	1
99	-7.4274415312	2.950788405	9	1
100	-7.4274415312	2.950788405	9	1
104	-7.4274415312	2.950788405	9	1
109	-7.4274415312	2.950788405	9	1
110	-7.4274415312	2.950788405	9	1
113	-7.4274415312	2.950788405	9	1
114	-7.4274415312	2.950788405	9	1
117	-7.4274415312	2.950788405	9	1
121	-7.4274415312	2.950788405	9	1
131	-7.4274415312	2.950788405	9	1
153	-7.5328020468	2.8454278893	8	1
154	-7.5328020468	2.8454278893	8	1
183	-7.5328020468	2.8454278893	8	1
186	-7.5328020468	2.8454278893	8	1
187	-7.5328020468	2.8454278893	8	1
194	-7.5328020468	2.8454278893	8	1
195	-7.5328020468	2.8454278893	8	1
210	-7.5328020468	2.8454278893	8	1
219	-7.5328020468	2.75	8	1
223	-7.5328020468	2.75	8	1
228	-6.0411471701	2.7276448536	39	1
231	-7.6505850825	2.7276448536	7	1
234	-7.6505850825	2.7276448536	7	1
235	-7.6505850825	2.7276448536	7	1
245	-7.6505850825	2.7276448536	7	1
246	-7.6505850825	2.7276448536	7	1
247	-7.6505850825	2.7276448536	7	1
248	-7.6505850825	2.7276448536	7	1
249	-7.6505850825	2.7276448536	7	1
250	-7.6505850825	2.7276448536	7	1
281	-7.6505850825	2.70	7	1
372	-7.6505850825	2.70	7	1
398	-6.0411471701	2.70	39
412	-7.6505850825	2.70	7
700	-7.0909692946	2.594113461	13
766	-7.7841164751	2.5011263363	6




==> data/contrue_schools.dat <==
x	freqlog	y	freq df
1	-5.83504940055	6.31443702035	48.0	1
2	-6.06330805253	6.08617836837	38.0	1
4	-5.20508112161	5.84579301062	91.0	1
5	-6.46877316064	5.68071326026	25.0	1
8	-6.54881586831	5.60067055259	23.0	1
9	-6.54881586831	5.60067055259	23.0	1
10	-6.6358272453	5.5136591756	21.0	1
11	-6.6358272453	5.5136591756	21.0	1
12	-5.96566958297	5.49066965737	42.0	1
16	-6.7311374251	5.4183489958	19.0	1
17	-4.95618507419	5.40154187748	117.0	1
19	-6.78243071949	5.36705570141	18.0	1
21	-6.78243071949	5.36705570141	18.0	1
23	-6.83649794076	5.31298848014	17.0	1
24	-6.83649794076	5.31298848014	17.0	1
29	-6.8936563546	5.2558300663	16.0	1
33	-6.95428097642	5.19520544448	15.0	1
34	-6.95428097642	5.19520544448	15.0	1
36	-6.95428097642	5.19520544448	15.0	1
38	-6.95428097642	5.19520544448	15.0	1
39	-6.95428097642	5.19520544448	15.0	1
43	-7.01881949756	5.13066692334	14.0	1
45	-7.01881949756	5.13066692334	14.0	1
46	-7.01881949756	5.13066692334	14.0	1
48	-7.01881949756	5.13066692334	14.0	1
51	-7.01881949756	5.13066692334	14.0	1
54	-5.64933225475	5.11385980503	58.0	1
55	-6.39466518848	5.06167405186	27.0	1
57	-7.08781236904	5.06167405186	13.0	1
60	-7.08781236904	5.06167405186	13.0	1
61	-5.77562598008	4.9875660797	51.0	1
62	-7.1619203412	4.9875660797	12.0	1
63	-7.1619203412	4.9875660797	12.0	1
64	-7.1619203412	4.9875660797	12.0	1
65	-7.1619203412	4.9875660797	12.0	1
67	-7.1619203412	4.9875660797	12.0	1
70	-7.1619203412	4.9875660797	12.0	1
74	-7.1619203412	4.9875660797	12.0	1
76	-7.1619203412	4.9875660797	12.0	1
77	-7.1619203412	4.9875660797	12.0	1
79	-7.24196304887	4.90752337203	11.0	1
87	-7.32897442586	4.82051199504	10.0	1
94	-7.32897442586	4.82051199504	10.0	1
99	-6.29288249417	4.75799163806	30.0	1
116	-7.42428460566	4.72520181524	9.0	1
125	-7.42428460566	4.72520181524	9.0	1
130	-7.42428460566	4.72520181524	9.0	1
139	-7.42428460566	4.72520181524	9.0	1
145	-7.42428460566	4.72520181524	9.0	1
146	-7.42428460566	4.72520181524	9.0	1
173	-7.42428460566	4.72520181524	9.0	1
181	-7.42428460566	4.72520181524	9.0	1
183	-7.42428460566	4.72520181524	9.0	1
184	-7.42428460566	4.72520181524	9.0	1
185	-7.42428460566	4.72520181524	9.0	1
197	-7.42428460566	4.72520181524	9.0	1
198	-7.42428460566	4.72520181524	9.0	1
199	-7.42428460566	4.72520181524	9.0	1
201	-7.42428460566	4.72520181524	9.0	1
202	-7.42428460566	4.72520181524	9.0	1
205	-7.42428460566	4.72520181524	9.0	1
241	-7.42428460566	4.72520181524	9.0	1
244	-7.42428460566	4.72520181524	9.0	1
246	-7.42428460566	4.72520181524	9.0	1
247	-7.42428460566	4.72520181524	9.0	1
269	-7.42428460566	4.72520181524	9.0	1
295	-7.42428460566	4.72520181524	9.0	1
296	-7.42428460566	4.72520181524	9.0	1
300	-7.42428460566	4.72520181524	9.0	1
301	-7.42428460566	4.72520181524	9.0	1
317	-7.42428460566	4.72520181524	9.0	1
323	-7.42428460566	4.72520181524	9.0	1
344	-7.42428460566	4.72520181524	9.0	1
356	-7.42428460566	4.72520181524	9.0	1
362	-7.42428460566	4.72520181524	9.0	1
382	-7.42428460566	4.72520181524	9.0	1
384	-7.42428460566	4.72520181524	9.0	1
401	-7.42428460566	4.72520181524	9.0	1
406	-7.42428460566	4.72520181524	9.0	1
407	-7.42428460566	4.72520181524	9.0	1
416	-7.42428460566	4.72520181524	9.0	1
418	-7.42428460566	4.72520181524	9.0	1
423	-7.42428460566	4.72520181524	9.0	1
427	-7.42428460566	4.72520181524	9.0	1
446	-7.42428460566	4.72520181524	9.0	1
452	-7.42428460566	4.72520181524	9.0	1
466	-7.42428460566	4.72520181524	9.0	1
467	-7.42428460566	4.72520181524	9.0	1
473	-7.52964512132	4.61984129958	8.0	1
481	-7.52964512132	4.61984129958	8.0	1
486	-7.52964512132	4.61984129958	8.0	1
490	-7.52964512132	4.61984129958	8.0	1
546	-7.52964512132	4.61984129958	8.0	1
556	-7.52964512132	4.61984129958	8.0	1
561	-7.52964512132	4.61984129958	8.0	1
565	-7.52964512132	4.61984129958	8.0	1
568	-7.52964512132	4.61984129958	8.0	1
581	-6.95428097642	4.50205826392	15.0	1
643	-7.64742815698	4.50205826392	7.0	1
710	-7.64742815698	4.50205826392	7.0	1
711	-7.64742815698	4.50205826392	7.0	1
725	-7.64742815698	4.50205826392	7.0	1
726	-7.64742815698	4.50205826392	7.0	1
755	-7.64742815698	4.50205826392	7.0	1
760	-7.64742815698	4.50205826392	7.0	1
761	-7.64742815698	4.50205826392	7.0	1
762	-7.64742815698	4.50205826392	7.0	1
764	-7.64742815698	4.50205826392	7.0	1
779	-7.64742815698	4.50205826392	7.0	1
840	-7.7809595496	4.3685268713	6.0	1
841	-7.7809595496	4.3685268713	6.0	1
878	-7.7809595496	4.3685268713	6.0	1
883	-7.7809595496	4.3685268713	6.0	1
906	-7.7809595496	4.3685268713	6.0	1
944	-7.7809595496	4.3685268713	6.0	1
950	-7.7809595496	4.3685268713	6.0	1
982	-7.7809595496	4.3685268713	6.0	1
985	-7.7809595496	4.3685268713	6.0	1
1000	-7.7809595496	4.3685268713	6.0	1

==> data/contrue_topmembers.dat <==
x	freqlog	y	freq	labeled
1	-6.21349636957	4.35835887216	26.0	1
2	-6.29045741071	4.28139783103	24.0	1
3	-4.70531219084	4.25710513846	121.0	1
4	-6.33127940523	4.24057583651	23.0	1
5	-6.33127940523	4.24057583651	23.0	1
6	-6.33127940523	4.24057583651	23.0	1
7	-6.37383901964	4.19801622209	22.0	1
9	-5.82045378146	4.05825427971	39.0	1
10	-6.51360096202	4.05825427971	19.0	1
11	-6.56489425641	4.00696098532	18.0	1
12	-4.82720200845	3.95289376405	107.0	1
13	-6.67611989152	3.89573535021	16.0	1
14	-6.67611989152	3.89573535021	16.0	1
16	-6.04359733277	3.8351107284	31.0	1
17	-6.73674451333	3.8351107284	15.0	1
18	-6.73674451333	3.8351107284	15.0	1
19	-6.80128303447	3.77057220726	14.0	1
20	-6.80128303447	3.77057220726	14.0	1
21	-6.14203740559	3.73667065558	28.0	1
22	-6.87027590596	3.70157933577	13.0	1
23	-6.87027590596	3.70157933577	13.0	1
24	-6.87027590596	3.70157933577	13.0	1
26	-6.87027590596	3.70157933577	13.0	1
27	-6.87027590596	3.70157933577	13.0	1
28	-2.87601480229	3.68850725421	759.0	1
29	-6.94438387811	3.62747136362	12.0	1
33	-7.02442658579	3.54742865595	11.0	1
34	-7.02442658579	3.54742865595	11.0	1
35	-7.02442658579	3.54742865595	11.0	1
36	-7.02442658579	3.54742865595	11.0	1
37	-7.02442658579	3.54742865595	11.0	1
38	-7.11143796278	3.46041727896	10.0	1
40	-7.11143796278	3.46041727896	10.0	1
41	-7.11143796278	3.46041727896	10.0	1
42	-6.51360096202	3.36510709915	19.0	1
43	-7.20674814258	3.36510709915	9.0	1
44	-7.20674814258	3.36510709915	9.0	1
45	-7.20674814258	3.36510709915	9.0	1
46	-7.20674814258	3.36510709915	9.0	1
47	-7.20674814258	3.36510709915	9.0	1
53	-7.20674814258	3.36510709915	9.0	1
56	-7.20674814258	3.36510709915	9.0	1
64	-7.20674814258	3.36510709915	9.0	1
65	-7.20674814258	3.36510709915	9.0	1
66	-7.20674814258	3.36510709915	9.0	1
67	-7.20674814258	3.36510709915	9.0	1
68	-7.20674814258	3.36510709915	9.0	1
69	-7.20674814258	3.36510709915	9.0	1
73	-7.20674814258	3.36510709915	9.0	1
74	-7.20674814258	3.36510709915	9.0	1
75	-7.20674814258	3.36510709915	9.0	1
76	-7.20674814258	3.36510709915	9.0	1
77	-7.20674814258	3.36510709915	9.0	1
79	-7.20674814258	3.36510709915	9.0	1
84	-7.20674814258	3.36510709915	9.0	1
88	-7.20674814258	3.36510709915	9.0	1
91	-7.20674814258	3.36510709915	9.0	1
92	-7.20674814258	3.36510709915	9.0	1
105	-5.16552781372	3.32688588633	76.0	1
106	-6.21349636957	3.25974658349	26.0	1
117	-7.31210865824	3.25974658349	8.0	1
120	-7.31210865824	3.25974658349	8.0	1
130	-7.31210865824	3.25974658349	8.0	1
133	-7.31210865824	3.25974658349	8.0	1
134	-7.31210865824	3.25974658349	8.0	1
135	-7.31210865824	3.25974658349	8.0	1
137	-7.31210865824	3.25974658349	8.0	1
138	-7.31210865824	3.25974658349	8.0	1
139	-7.31210865824	3.25974658349	8.0	1
142	-7.31210865824	3.25974658349	8.0	1
143	-7.31210865824	3.25974658349	8.0	1
144	-7.31210865824	3.25974658349	8.0	1
153	-7.31210865824	3.25974658349	8.0	1
158	-6.73674451333	3.14196354784	15.0	1
166	-7.42989169389	3.14196354784	7.0	1
167	-7.42989169389	3.14196354784	7.0	1
178	-7.42989169389	3.14196354784	7.0	1
181	-7.42989169389	3.14196354784	7.0	1
192	-7.42989169389	3.14196354784	7.0	1
194	-7.42989169389	3.14196354784	7.0	1
195	-7.42989169389	3.14196354784	7.0	1
199	-7.42989169389	3.14196354784	7.0	1
209	-7.42989169389	3.14196354784	7.0	1
218	-7.42989169389	3.14196354784	7.0	1
227	-7.42989169389	3.14196354784	7.0	1
229	-7.42989169389	3.14196354784	7.0	1
242	-7.42989169389	3.14196354784	7.0	1
267	-7.42989169389	3.14196354784	7.0	1
268	-7.42989169389	3.14196354784	7.0	1
269	-7.42989169389	3.14196354784	7.0	1
277	-7.42989169389	3.14196354784	7.0	1
280	-7.42989169389	3.14196354784	7.0	1
281	-7.42989169389	3.14196354784	7.0	1
287	-7.42989169389	3.14196354784	7.0	1
295	-7.42989169389	3.14196354784	7.0	1
296	-7.42989169389	3.14196354784	7.0	1
297	-7.42989169389	3.14196354784	7.0	1
298	-7.42989169389	3.14196354784	7.0	1
299	-7.42989169389	3.14196354784	7.0	1
300	-7.42989169389	3.14196354784	7.0	1
301	-7.42989169389	3.14196354784	7.0	1
302	-7.42989169389	3.14196354784	7.0	1
304	-7.42989169389	3.14196354784	7.0	1
307	-7.42989169389	3.14196354784	7.0	1
316	-7.42989169389	3.14196354784	7.0	1
317	-7.42989169389	3.14196354784	7.0	1
332	-7.42989169389	3.14196354784	7.0	1
333	-7.42989169389	3.14196354784	7.0	1
334	-7.42989169389	3.14196354784	7.0	1
335	-7.42989169389	3.14196354784	7.0	1
336	-7.42989169389	3.14196354784	7.0	1
337	-7.42989169389	3.14196354784	7.0	1
338	-7.42989169389	3.14196354784	7.0	1
339	-7.42989169389	3.14196354784	7.0	1
340	-7.42989169389	3.14196354784	7.0	1
341	-7.42989169389	3.14196354784	7.0	1
342	-7.42989169389	3.14196354784	7.0	1
343	-7.42989169389	3.14196354784	7.0	1
344	-7.42989169389	3.14196354784	7.0	1
363	-7.42989169389	3.14196354784	7.0	1
364	-7.42989169389	3.14196354784	7.0	1
366	-7.42989169389	3.14196354784	7.0	1
367	-7.42989169389	3.14196354784	7.0	1
368	-7.42989169389	3.14196354784	7.0	1
406	-7.42989169389	3.14196354784	7.0	1
460	-7.42989169389	3.14196354784	7.0	1
488	-6.80128303447	3.0774250267	14.0	1
490	-4.25183786355	3.02418051218	191.0	1
491	-5.61751293746	3.00843215521	48.0	1
492	-6.87027590596	3.00843215521	13.0	1
493	-6.87027590596	3.00843215521	13.0	1
516	-7.56342308652	3.00843215521	6.0	1
533	-7.56342308652	3.00843215521	6.0	1
534	-7.56342308652	3.00843215521	6.0	1
538	-7.56342308652	3.00843215521	6.0	1
539	-7.56342308652	3.00843215521	6.0	1
544	-2.60357995926	2.89310146724	997.0	1
560	-7.71757376635	2.85428147539	5.0	1
561	-7.71757376635	2.85428147539	5.0	1
579	-7.71757376635	2.85428147539	5.0	1
580	-7.71757376635	2.85428147539	5.0	1
581	-7.71757376635	2.85428147539	5.0	1
584	-7.71757376635	2.85428147539	5.0	1
585	-7.71757376635	2.85428147539	5.0	1
595	-7.71757376635	2.85428147539	5.0	1
596	-7.71757376635	2.85428147539	5.0	1
597	-7.71757376635	2.85428147539	5.0	1
598	-7.71757376635	2.85428147539	5.0	1
613	-7.71757376635	2.85428147539	5.0	1
614	-7.71757376635	2.85428147539	5.0	1
615	-7.71757376635	2.85428147539	5.0	1
616	-7.71757376635	2.85428147539	5.0	1
617	-7.71757376635	2.85428147539	5.0	1
619	-7.71757376635	2.85428147539	5.0	1
620	-7.71757376635	2.85428147539	5.0	1
621	-7.71757376635	2.85428147539	5.0	1
630	-7.71757376635	2.85428147539	5.0	1
648	-7.71757376635	2.85428147539	5.0	1
687	-7.89989532314	2.67195991859	4.0	1
688	-7.89989532314	2.67195991859	4.0	1
733	-7.89989532314	2.67195991859	4.0	1
753	-7.89989532314	2.67195991859	4.0	1
765	-7.89989532314	2.67195991859	4.0	1
766	-7.89989532314	2.67195991859	4.0	1
767	-7.89989532314	2.67195991859	4.0	1
795	-7.89989532314	2.67195991859	4.0	1
798	-7.89989532314	2.67195991859	4.0	1
799	-7.89989532314	2.67195991859	4.0	1
838	-6.67611989152	2.50944098909	16.0	1
839	-3.81560109677	2.49357426792	296.0	1
843	-7.42989169389	2.44881636728	7.0	1
845	-7.42989169389	2.44881636728	7.0	1
868	-8.12303887445	2.44881636728	3.0	1
869	-8.12303887445	2.44881636728	3.0	1
894	-8.12303887445	2.44881636728	3.0	1
984	-8.12303887445	2.44881636728	3.0	1


==> data/dist_spouse.dat <==
x	y
14.2619776144	22
12.7481225357	1
11.9063413068	10
10.4788037452	32
9.8339789164	76
9.1723093363	7
9.0012565539	2
8.8470385541	7
8.6558537061	8
8.5503425826	7
8.2677201304	1
7.7507500243	7
7.7025759611	12
7.6427888394	1
7.5931005058	7
7.5901442013	7
7.5777728322	1
7.1892672758	9
7.0741036909	14
6.9620250874	7
6.9470391418	7
6.9439179441	506
6.9428886586	7
6.9403688178	7
6.8235419097	7
6.6225559515	7
6.5841301415	15
6.5274594116	8
6.5183811873	7
6.4419241612	12
6.3401449603	7
6.2895369692	7
6.2610321825	2
6.2551723499	1
6.1961843034	7
6.1069965489	16
6.0949892931	582
6.0622571089	7
6.007023751	1
5.9373064932	7
5.8698406885	7
5.8396170123	1
5.7985892851	14
5.719223986	2
5.6870824261	1
5.6648317909	7
5.6567832835	1
5.6348001815	1
5.6159134686	8
5.6060931155	8
5.5016181909	16
5.4777590024	1
5.465846939	7
5.4638237956	753
5.4623768531	34
5.4454246396	429
5.3874349846	1
5.3217223896	2
5.2425217724	7
5.2354577566	1
5.2335855757	7
5.2185964422	7
5.2066736219	7
5.1695520964	7
5.1386528276	7
5.1342605495	14
5.1226307855	7
5.1225005856	11
5.1208651369	7
5.0624417614	7
5.0609273124	7
5.0374836323	8
5.0243986445	7
5.0219090903	1
5.0019097936	7
4.9940130569	2
4.9648621618	7
4.9393734215	7
4.8715706683	7
4.8491052284	8
4.7697900438	1
4.7623049701	16
4.7590806107	7
4.7518462684	9
4.7234849508	1
4.7170156567	8
4.7041042125	1
4.6974054435	7
4.6810128766	14
4.6780893542	11
4.644752122	14
4.6362500528	16
4.6153977632	3
4.5956744597	7
4.5230285803	7
4.5180356582	28
4.4800819914	8
4.4638919384	1
4.4479678941	8
4.4335935863	7
4.4170004297	7
4.3990406786	21
4.3972820867	6
4.3959046469	8
4.3935155481	14
4.3750165508	1
4.3710633631	33
4.3654317489	1
4.3612818701	7
4.3433965734	7
4.3320208477	8
4.3319899113	1
4.328243228	9
4.3130058418	18
4.3098915761	9
4.2084420844	7
4.2044798107	28
4.18187334	7
4.1633333076	14
4.1591980467	1
4.1521304554	9
4.1408111451	7
4.1301377727	21
4.1234058833	8
4.1072526473	7
4.1061985698	24
4.1039101283	1
4.1025758837	39
4.0889029607	2
4.0862705879	7
4.0779165169	25
4.0775595169	7
4.0710527698	1
4.0663651566	7
4.0508002082	14
4.0453721172	24
4.0332217361	14
4.0237774314	8
4.0199796738	9
4.0085596252	7
3.9908306184	7
3.9873297811	7
3.9695621578	7
3.9499366515	7
3.9411834159	7
3.935838489	7
3.9230255798	14
3.917785588	22
3.9006264034	7
3.898992848	8
3.8935307604	7
3.8916551956	15
3.8854387346	7
3.8826310122	7
3.8808617216	7
3.8793275823	7
3.8637994245	7
3.8547545778	7
3.8423933999	1
3.8389658859	40
3.7323674006	5
3.7310229001	16
3.7275430388	14
3.7241049689	17
3.7185333538	8
3.7048758675	7
3.7031578069	7
3.6961135178	18
3.6954539309	1
3.6913728561	8
3.6840797937	1
3.6647761822	10
3.6604686229	8
3.6531040584	7
3.6509507384	7
3.6463492817	1
3.6457353513	3
3.6442761893	7
3.6397475355	7
3.6372161226	7
3.6272424092	7
3.6260522046	1
3.613065967	7
3.6111141952	7
3.6009207191	7
3.5951867112	7
3.5883672907	9
3.5858679443	7
3.5835017364	7
3.5690928296	7
3.5626578851	7
3.5591361523	8
3.5515438068	7
3.5468129597	8
3.5444411265	2
3.5322591454	18
3.5316991564	14
3.5283442348	7
3.5275436583	1
3.5243143071	1
3.5232955427	7
3.5221920549	16
3.5209016616	12
3.5141465268	7
3.5104186518	9
3.5062815791	7
3.5018961424	3
3.4925212475	7
3.4884233847	1
3.482537766	7
3.4797098861	7
3.4794161929	1
3.4672221518	7
3.4648060987	7
3.4632552203	3
3.4587300411	7
3.4558656115	7
3.4502355083	7
3.4398715729	9
3.4392727156	7
3.4253342558	7
3.4216827259	1
3.4090027842	15
3.4059462552	123
3.401717636	7
3.399100553	7
3.3958573517	1
3.390838237	8
3.3899380724	7
3.3847042291	1
3.3789091387	7
3.3780543295	9
3.3765417221	7
3.371304591	1
3.3643195547	1
3.3458607275	1
3.3435135262	7
3.340814253	7
3.3386965823	9
3.3370306006	9
3.3343870026	7
3.3327568528	38
3.3271678333	7
3.3126939893	2
3.3105629769	7
3.3045917398	1
3.3028230526	7
3.2921827783	5
3.2895240972	7
3.2867568196	7
3.2798248274	8
3.278214519	7
3.2588894785	1
3.2535925614	7
3.2507448896	10
3.2481885527	7
3.244672175	7
3.2372949022	7
3.2348594627	7
3.2317251732	43
3.2279692278	7
3.2181870843	7
3.2172802845	7
3.2077185688	1
3.2003025454	7
3.2001578605	33
3.1990752621	7
3.1982696186	11
3.1974654077	7
3.1963034001	7
3.1917218549	7
3.1906793081	7
3.1844416219	7
3.1776003615	16
3.176206063	8
3.1758094034	1
3.1724426988	1
3.1670829008	9
3.16560685	1
3.1655828252	7
3.1445481306	8
3.1391855044	8
3.1383308613	14
3.1333956369	7
3.1313786554	665
3.1257343587	14
3.1170739188	2
3.1169549377	8
3.1056819256	14
3.1023985223	7
3.1004375297	8
3.0999027355	14
3.0971848247	9
3.0909298057	7
3.08753519	26
3.0815669277	1
3.0804795661	8
3.0796953807	7
3.0761517264	18
3.0734885443	7
3.0705830958	5
3.0702019714	17
3.0700203765	9
3.0678351266	9
3.0561689533	7
3.051027511	7
3.0459440888	6
3.045232928	7
3.0334771639	7
3.0332585128	1
3.0297316683	7
3.0294945407	1
3.0131617088	7
3.007746275	1
3.0054574853	656
3.0034770907	3
3.0027216474	8
3.0027065481	7
3.0001824186	9
2.9956854805	1
2.9917404802	1
2.9911548567	1
2.9882303303	1
2.9847651907	8
2.9788280761	12
2.9786025147	2
2.9778868768	7
2.9731284336	7
2.9658373526	1
2.9653435228	7
2.9534895729	1
2.9505605977	8
2.9486147333	7
2.9379597455	7
2.9292289147	1
2.9243361809	7
2.9150316679	7
2.9147213963	29
2.9066424086	21
2.9062461393	7
2.9040813027	8
2.9006571716	7
2.8916150175	7
2.8884530338	7
2.8781066104	7
2.8531745461	1
2.8501976084	9
2.8480726059	7
2.8382940349	7
2.8378255519	14
2.8308065931	1
2.8283371869	7
2.8257955818	7
2.8247965832	1
2.8204762847	22
2.8202391028	21
2.8195388828	2
2.8190691758	15
2.8170914393	9
2.8112684628	7
2.8054938174	1
2.8054152553	7
2.8046937123	7
2.8026885926	1
2.7832870299	7
2.7805476229	1
2.7790224181	8
2.7756158604	7
2.7730117228	7
2.7713964876	7
2.7676888142	1
2.761197182	7
2.7592375979	7
2.7555808607	7
2.749416288	7
2.7477210747	8
2.746547052	9
2.7454857596	9
2.743484508	7
2.742003807	1
2.7377955862	9
2.7319511588	7
2.727206035	1
2.7270615827	7
2.7199533036	16
2.7148658299	7
2.7124484395	9
2.7104858911	9
2.7094221499	1
2.708747239	1
2.7040848826	14
2.7022891775	89
2.7018719365	14
2.6979890342	7
2.6967814939	1
2.6938342832	7
2.6901583437	3
2.6851099691	1
2.6819286924	14
2.679668732	7
2.6725027313	10
2.6715301032	7
2.6697010177	6
2.6690611545	7
2.6667650186	8
2.6626870438	1
2.6604248757	7
2.6599425428	3
2.6591970208	8
2.6550029993	1
2.6519031755	7
2.6499158001	25
2.6475543918	1
2.6471393309	1
2.6447200206	7
2.6418689204	8
2.6400517701	9
2.6394464906	1
2.6392305571	8
2.6363815787	4
2.6352800514	7
2.6315519683	7
2.6276574688	24
2.6273530618	7
2.6265694287	7
2.6262578189	7
2.6196372307	1
2.618079632	7
2.6157664597	7
2.6142464896	1
2.6137668125	7
2.613613736	14
2.6125093984	1
2.6115184529	7
2.6105613668	7
2.6100782514	12
2.608376036	7
2.6001116053	2
2.5965367515	7
2.5963345632	8
2.5893545001	7
2.5887476546	1
2.5869112897	8
2.5839348935	7
2.5769866815	1
2.572849481	4
2.5728202565	1111
2.5674784286	9
2.5674738846	213
2.5665699812	1
2.5644707798	7
2.5632747124	1
2.5631128273	29
2.5618319876	18
2.5601990269	7
2.5592572671	9
2.5586450198	14
2.5585261991	8
2.557853192	7
2.5570782753	7
2.5563387476	7
2.555462117	8
2.5483985873	9
2.5476581224	32
2.5476529856	7
2.5396161747	10
2.5379797619	2
2.5352513325	1
2.5351765137	1
2.5339763379	9
2.5289719012	6
2.5288639843	7
2.5288340818	9
2.5263843441	1
2.5215457427	1
2.5208968538	1
2.5162353145	14
2.5161383611	13
2.5144920229	7
2.514048173	8
2.5122621113	1
2.5119873995	1
2.5055834362	7
2.5044014764	1
2.5018287526	1
2.4992537335	8
2.4936106304	15
2.4923894759	7
2.491431962	1
2.4910429085	7
2.4902929596	7
2.4897039623	7
2.4866005974	1
2.4843414104	1
2.4839382991	8
2.4833787228	1
2.4831089105	9
2.4815868457	7
2.4783127861	1
2.472650315	7
2.4699929228	30
2.4677142615	1
2.4662821649	1
2.4607064741	14
2.4577732133	7
2.4554424452	8
2.4517691468	7
2.4435847509	8
2.439803787	1
2.4397878219	7
2.4364334016	7
2.4340464983	1
2.4314853834	1
2.4301493496	8
2.4282439267	2
2.4244363295	14
2.4240468091	14
2.422283411	2
2.4201054539	7
2.4191729391	7
2.4188734676	7
2.4135771252	75
2.4115567669	7
2.4094680008	7
2.4075044129	21
2.4044217573	7
2.4029834909	1
2.4015606449	7
2.4011826907	8
2.4005223015	1
2.3993774825	14
2.3991856185	1
2.3979739544	1
2.3969675317	8
2.3968649353	3
2.3955148387	7
2.390055113	7
2.3864799591	2
2.3828603719	7
2.3820060793	7
2.3784208935	8
2.3780045198	1
2.37712029	7
2.3740468317	7
2.3723122659	1
2.3692698513	1
2.3686659091	1
2.3677320903	7
2.366274216	8
2.3639244812	7
2.0489934762	7
2.0480769891	7
2.0466313106	7
2.0463060414	7
2.0459204029	1
2.0456425057	7
2.043934032	17
2.0434350392	7
2.0429803141	28
2.038587474	7
2.0325253834	1
2.0321057214	1
2.0269145405	1
2.0212059403	2
2.0204416016	1
2.0198466188	10
2.0189521993	7
2.0163102264	2
2.0151789122	3
2.0151564672	1
2.0148693956	1
2.0144381028	1
2.0143238971	1
2.0142146665	14
2.0139976419	3
2.0116030889	14
2.0114137556	2
2.0096881671	1
2.0053597509	73
2.0053175403	7
2.0051379986	28
2.0035516644	1
2.0016939545	14
2.0002601831	1
2.0000673292	1
1.9997878722	7
1.9994870189	1
1.9978417911	1
1.9973860634	7
1.9964738895	8
1.9939788434	7
1.9929137201	7
1.9910164464	1
1.9905254971	7
1.9890277894	7
1.9877391417	7
1.9869595497	1
1.9853928437	7
1.9852072678	16
1.9841571324	7
1.9832199233	7
1.9829745068	17
1.9828227128	1
1.9804616019	7
1.9778755309	7
1.9758174801	11
1.9756664976	1
1.9721085432	19
1.9717356467	7
1.9668600079	7
1.9643033285	1
1.9634331037	8
1.9624125659	7
1.9594156639	29
1.9584032419	7
1.9555611664	7
1.9554782586	7
1.9545690545	7
1.954505128	26
1.9544256547	1
1.9529018183	8
1.9515982814	1
1.9515186388	9
1.9511460963	7
1.9497321353	7
1.9491278063	22
1.9490227597	8
1.9487935611	9
1.9473223587	7
1.9471187156	1
1.9455160512	16
1.9446668002	22
1.9425515371	7
1.9410117387	17
1.9395867989	14
1.9389436555	9
1.9384855747	7
1.9348579365	6
1.9332065453	1
1.9327603128	1
1.9325044864	1
1.9311797375	1
1.9307053865	7
1.9303538552	1
1.9287812182	1
1.9287117223	8
1.9278438658	1
1.922032076	1
1.9190757719	8
1.9184006297	7
1.9181155401	7
1.9180023887	7
1.9171812798	1
1.9164029643	12
1.916320466	1
1.9157384814	3
1.9149250793	21
1.9147668377	14
1.9144565162	19
1.9134899779	3
1.9129100844	7
1.912198678	7
1.9119208167	16
1.9117385343	7
1.9099300865	1
1.9095283466	1
1.9077844203	3
1.9071190247	9
1.9063152031	2
1.9051898477	7
1.904822697	1
1.9027410481	7
1.9023952101	18
1.9022274811	1
1.897174501	8
1.8971395182	14
1.8967416325	1
1.8956789667	7
1.8956046937	1
1.8949932605	8
1.8947757788	7
1.8945450068	14
1.8938513809	1
1.8929069315	1
1.8914099054	8
1.8908643818	1
1.88981118	7
1.8883113162	1
1.8873261555	1
1.8869378228	7
1.8862961763	31
1.8833462952	3
1.8831326063	1
1.882539475	19
1.8821975578	7
1.8805231744	7
1.876742241	9
1.8755340874	101
1.8754097267	9
1.8737958467	7
1.8718796217	1
1.8705294476	1
1.8688277654	7
1.8686179753	1
1.8684497692	1
1.8671792013	9
1.8671499038	7
1.8669922803	1
1.8668358361	2
1.8653715378	7
1.8640091621	1
1.8629584262	9
1.8621830226	2
1.8619059495	7
1.8618959189	7
1.8610431103	6
1.8607434206	2
1.8606460266	10
1.8567245998	8
1.8558274694	7
1.8552997101	8
1.8549399821	6
1.8541692913	3
1.852749371	17
1.8505524487	14
1.8491982918	7
1.8482642059	7
1.8461929197	56
1.8451252312	7
1.8444198782	7
1.8436573706	1
1.8435167707	29
1.8432228497	8
1.8419333586	10
1.84131629	29
1.8403688072	7
1.8402280355	1
1.8396636765	1
1.8390533431	7
1.8389692437	7
1.8377037723	14
1.8366476725	24
1.8357009429	7
1.8349774306	8
1.833813334	8
1.8306654101	1
1.8296353694	7
1.8282450834	3
1.8272999201	7
1.8257827988	2
1.8257499933	7
1.8253322321	7
1.8247729099	1
1.8241084438	1
1.823535185	1
1.8231122481	7
1.8226499056	17
1.821496049	1
1.8214602921	7
1.8212009482	15
1.8202598038	1
1.817907399	9
1.8160972155	9
1.8156445289	7
1.8151651942	9
1.8118328903	7
1.8098298257	15
1.808635947	1
1.8052243624	7
1.8048271908	2
1.8045887813	1
1.8045347024	7
1.8023933422	102
1.7993761134	1
1.7989727719	7
1.7979789343	9
1.7959986281	14
1.794679591	1
1.7944578537	3
1.7940311787	7
1.7938375931	1
1.7933331606	7
1.7917267864	10
1.7907709793	1
1.7905819389	1
1.7905199313	7
1.7897751879	11
1.7882030545	16
1.7847645329	8
1.7839686992	1
1.7839516597	1
1.7836656477	5
1.7832532422	16
1.7825924836	7
1.7825924749	1
1.7817905443	7
1.7817238895	8
1.7816372611	1
1.7801434963	1
1.7783182411	14
1.7778968228	1456
1.7766467821	8
1.776344642	7
1.7751946164	8
1.7742480597	7
1.7736579512	7
1.773294787	7
1.7717595658	8
1.7707229542	1
1.7693579758	7
1.7689866925	7
1.7687749321	8
1.7679834114	7
1.7672329579	1
1.7665080125	8
1.7657233473	1
1.762830417	1
1.762594543	4
1.7622683157	9
1.7622489261	7
1.7620769297	15
1.7611375762	1
1.7610897841	7
1.7584295882	7
1.7579606064	1
1.7574785817	8
1.7569507702	7
1.7555837825	9
1.7553271778	5
1.7553223336	3
1.7542182975	9
1.7535577941	8
1.753032358	7
1.7524057704	7
1.7522243164	7
1.751882887	9
1.7517510581	10
1.75050305	7
1.7477685643	17
1.7470380235	2
1.7451017362	2
1.7443674285	28
1.7438809067	1
1.7436116831	8
1.7431946811	7
1.7429879739	2
1.7419702575	1
1.740670169	7
1.740262127	8
1.7380435464	1
1.7359470199	7
1.7356076259	8
1.7352268508	14
1.734815429	1
1.7323906735	7
1.7321388912	20
1.731495184	9
1.7313691911	14
1.7310219045	7
1.7304243832	18
1.7303204229	1
1.7278611021	1
1.7267772538	7
1.7265590322	1
1.7260375172	7
1.7257531155	8
1.7257375879	1
1.7253582775	7
1.7246309453	7
1.7241810725	7
1.7233923427	3
1.7232094048	1
1.7226733129	1
1.7217936468	7
1.7213041119	1
1.7210495613	9
1.7202993059	1
1.7193183191	14
1.7170900937	1
1.7165935282	1
1.7152691453	7


==> data/dist_topmembers.dat <==
x	y
0.0049233613	7
0.0049188921	1
0.0049165135	7
0.0049110559	7
0.0049019608	7
0.0049006068	9
0.0049001949	9
0.0049000772	1
0.0049000184	8
0.0048991951	8
0.0048991363	7
0.0048976083	7
0.0048974321	21
0.0048969036	15
0.0048967862	9
0.004896434	7
0.0048960819	1
0.0048949086	1
0.0048945568	1
0.0048944982	1
0.0048944396	23
0.0048943809	7
0.0048943223	22
0.0048937948	28
0.004893619	1
0.0048933847	2
0.0048933261	38
0.0048932675	9
0.0048930917	7
0.0048930332	14
0.0048929746	17
0.0048928575	7
0.0048923304	7
0.0048891719	14
0.0048880036	7
0.0048855529	1
0.0048852031	7
0.0048851448	7
0.0048849117	7
0.0048845037	32
0.0048842707	7
0.0048837464	7
0.004883397	2
0.0048832806	7
0.0048823492	1
0.004882291	7
0.0048821165	1
0.0048820583	24
0.0048820001	15
0.0048819419	14
0.0048818256	1
0.0048817674	7
0.0048817093	14
0.0048816511	22
0.0048815929	7
0.0048814184	9
0.0048813603	9
0.0048813021	15
0.004881244	14
0.0048811858	1
0.0048811277	7
0.0048810114	8
0.0048809532	8
0.0048808951	22
0.004880837	5
0.0048805463	49
0.0048804882	31
0.0048803138	21
0.0048802557	14
0.0048801976	7
0.0048801395	24
0.0048800814	13
0.004879907	13
0.0048798489	8
0.0048797327	9
0.0048796165	11
0.0048795585	7
0.0048795004	8
0.0048792099	14
0.0048790938	7
0.0048790357	1
0.0048788615	26
0.0048787454	9
0.0048786873	22
0.0048786293	8
0.0048785131	18
0.0048784551	7
0.004878397	14
0.0048782809	23
0.0048782229	28
0.0048781649	7
0.0048780488	14
0.0048779907	1
0.0048779327	14
0.0048778166	21
0.0048777586	35
0.0048773525	7
0.0048772945	14
0.0048771785	1
0.0048765405	7
0.0048763666	10
0.0048763086	7
0.0048761347	1
0.0048759028	8
0.0048758449	10
0.0048757869	16
0.0048757289	1
0.004875671	15
0.004875613	1
0.0048755551	30
0.0048754971	7
0.0048754392	21
0.0048753812	26
0.0048753233	29
0.0048752654	3
0.0048752074	16
0.0048751495	18
0.0048750916	10
0.0048750336	1
0.0048749757	15
0.0048749178	15
0.0048748019	9
0.004874744	17
0.0048746861	23
0.0048746282	1
0.0048745703	57
0.0048745123	140
0.0048744544	10
0.0048743965	72
0.0048742807	17
0.0048742228	295
0.0048741649	39
0.004874107	9
0.0048739912	1
0.0048739333	86
0.0048738754	29
0.0048738176	117
0.0048737597	179
0.0048726602	14
0.0048718506	1
0.0048708102	7
0.0048705791	14
0.0048696551	7
0.0048694241	7
0.0048693664	29
0.0048687892	14
0.0048680969	7
0.0048679238	7
0.0048675778	1
0.0048675201	1
0.0048674625	1
0.0048674048	7
0.0048670589	7
0.0048670013	8
0.004866886	8
0.0048668283	7
0.0048667707	7
0.0048665978	22
0.0048665402	49
0.0048664249	21
0.0048663097	7
0.0048662521	2
0.0048661368	7
0.004865964	32
0.0048659064	7
0.004865676	7
0.0048655608	15
0.0048655032	37
0.004865388	7
0.0048653305	8
0.0048652729	8
0.0048651001	3
0.0048650426	8
0.004864985	14
0.0048649274	52
0.0048648123	7
0.0048647547	8
0.004864582	1
0.0048644669	7
0.0048644094	39
0.0048642943	34
0.0048642367	1
0.0048641216	7
0.0048640641	14
0.0048640065	1
0.004863949	1
0.0048638915	15
0.0048638339	145
0.0048637764	7
0.0048637189	31
0.0048636614	7
0.0048636038	7
0.0048635463	6
0.0048634888	14
0.0048634313	7
0.0048632587	47
0.0048632012	2
0.0048631437	35
0.0048630862	47
0.0048630287	8
0.0048629712	1
0.0048629137	3
0.0048627987	15
0.0048627412	24
0.0048625687	14
0.0048624538	8
0.0048623963	177
0.0048623388	1
0.0048622813	36
0.0048622239	14
0.0048621089	7
0.0048620514	8
0.004861994	1
0.0048619365	1
0.004861879	1
0.0048618216	28
0.0048617067	14
0.0048616492	35
0.0048615918	159
0.0048615343	325
0.004861362	35
0.0048612471	1
0.0048611322	9
0.0048610748	15
0.0048610173	85
0.0048609599	296
0.0048608451	25
0.0048607876	10
0.0048607302	49
0.0048606728	45
0.0048606154	9
0.004860558	55
0.0048605005	24
0.0048604431	11
0.0048603857	11
0.0048602709	9
0.0048602135	38
0.0048601561	15
0.0048600987	38
0.0048600413	85
0.0048599839	194
0.0048599265	24
0.0048598691	119
0.0048598117	7
0.0048597543	16
0.004859697	27
0.0048596396	96
0.0048595822	95
0.0048595248	1
0.0048594674	59
0.0048594101	226
0.0048593527	17
0.0048592953	93
0.0048592379	581
0.0048591806	9
0.0048589511	47
0.0048588938	9
0.0048588364	49
0.0048587791	231
0.0048586644	8
0.0048583776	7
0.004858263	1
0.0048581483	1
0.0048580336	7
0.0048579763	9
0.004857919	8
0.004857747	1
0.0048576897	2
0.0048576324	37
0.0048575178	52
0.0048574605	40
0.0048574032	73
0.0048573459	24
0.0048572886	19
0.0048572313	15
0.004857174	1
0.0048571167	14
0.0048570594	16
0.0048570021	25
0.0048569448	16
0.0048568875	208
0.0048568302	49
0.004856773	700
0.0048567157	16
0.0048566584	65
0.0048566011	123
0.0048565439	78
0.0048564866	22
0.0048564293	72
0.004856372	38
0.0048563148	135
0.0048562575	169
0.0048562003	113
0.004856143	50
0.0048560857	395
0.0048560285	869
0.0048559712	200
0.004855914	936
0.0048558567	59
0.0048557995	33
0.0048557422	210
0.004855685	61
0.0048556277	34
0.0048555705	23
0.0048555133	226
0.004855456	1547
0.0048553988	96
0.0048553416	964
0.0048552843	1801
0.0048548838	7
0.0048548266	1
0.0048540258	7
0.0048537971	14
0.0048513975	2
0.0048510549	21
0.0048509408	7
0.0048508837	7
0.0048508266	7
0.0048504272	7
0.004850256	7
0.0048494575	10
0.0048490014	14
0.0048488874	2
0.0048487734	8
0.0048484884	50
0.0048484314	7
0.0048483175	16
0.0048481465	7
0.0048480895	7
0.0048479756	7
0.0048475768	1
0.004847406	14
0.004847349	16
0.0048470643	1
0.0048470074	47
0.0048469504	8
0.0048468366	1
0.0048467797	67
0.0048466089	7
0.004846495	23
0.0048464381	109
0.0048460967	7
0.0048459828	25
0.0048456415	7
0.0048455846	8
0.0048454139	9
0.0048453002	23
0.0048452433	14
0.0048451296	41
0.0048450727	54
0.004844959	35
0.0048449021	23
0.0048448452	7
0.0048447884	7
0.0048446747	19
0.0048446178	224
0.0048445041	4
0.0048444473	7
0.0048443904	17
0.0048443336	36
0.0048442767	92
0.0048442199	7
0.0048441062	49
0.0048440494	14
0.0048439357	52
0.0048438789	14
0.0048438221	17
0.0048437084	20
0.0048436516	15
0.0048435948	7
0.004843538	1720
0.0048434812	39
0.0048434244	6
0.0048433675	50
0.0048433107	8
0.0048432539	14
0.0048431971	23
0.0048431403	149
0.0048430835	593
0.0048430267	7
0.0048429131	25
0.0048427428	15
0.004842686	7
0.0048426292	1
0.0048425724	115
0.0048425156	441
0.0048424021	9
0.0048423453	1
0.0048422885	21
0.0048422318	26
0.004842175	1
0.0048421182	210
0.0048420047	29
0.004841948	7
0.0048418912	8
0.0048418344	63
0.0048417777	159
0.0048417209	9
0.0048416642	17
0.0048416074	26
0.0048415507	26
0.004841494	65
0.0048414372	127
0.0048413237	94
0.004841267	24
0.0048412103	67
0.0048411535	449
0.0048410968	54
0.0048410401	26
0.0048409834	173
0.0048409266	140
0.0048408699	793
0.0048408132	2127
0.0048405296	15
0.0048404729	14
0.0048404162	68
0.0048403595	249
0.004840076	8
0.0048399626	14
0.0048397926	21
0.0048397359	1
0.0048396225	7
0.0048395659	1
0.0048395092	1
0.0048394525	1
0.0048393392	7
0.0048392825	10
0.0048392259	1
0.0048391692	23
0.0048391125	30
0.0048390559	39
0.0048389992	91
0.0048388859	10
0.0048388293	19
0.0048387726	16
0.004838716	34
0.0048386593	15
0.0048386027	27
0.004838546	25
0.0048384894	18
0.0048384328	42
0.0048383761	198
0.0048383195	95
0.0048382629	177
0.0048382062	530
0.0048381496	38
0.004838093	3
0.0048380364	109
0.0048379798	72
0.0048379231	291
0.0048378665	967
0.0048378099	75
0.0048377533	139
0.0048376967	273
0.0048376401	331
0.0048375835	323
0.0048375269	2078
0.0048374703	169
0.0048374137	98
0.0048373571	18
0.0048373005	107
0.0048372439	124
0.0048371873	231
0.0048371307	141
0.0048370741	638
0.0048370175	541
0.0048369609	4956
0.0048369044	7795


==> data/freq_org_city_of_headquarters.dat <==
x	y
0	0
0.000446030330062	0.103149327672
0.000892060660125	0.118453644728
0.00133809099019	0.130927105449
0.00223015165031	0.148089171975
0.00312221231044	0.158881811748
0.00446030330062	0.170824486907
0.00624442462087	0.183828733192
0.00802854594112	0.194002123142
0.0102586975914	0.204794762916
0.0129348795718	0.215233545648
0.0160570918822	0.2258492569
0.0196253345227	0.236464968153
0.0236396074933	0.246549893843
0.0280999107939	0.256723283793
0.0330062444246	0.267162066525
0.0388046387154	0.277954706299
0.0446030330062	0.28830502477
0.0504014272971	0.298655343241
0.0561998215879	0.309005661713
0.0619982158787	0.319355980184
0.0677966101695	0.329706298655
0.0735950044603	0.340056617127
0.0793933987511	0.350230007077
0.0860838537021	0.36084571833
0.092774308653	0.371461429582
0.0994647636039	0.382077140835
0.106601248885	0.392515923567
0.114183764496	0.403043170559
0.121766280107	0.413570417551
0.129348795718	0.424097664544
0.137823371989	0.434271054494
0.14629794826	0.444355980184
0.154772524532	0.454440905874
0.163247100803	0.464525831564
0.171721677074	0.474610757254
0.180196253345	0.484695682944
0.188670829616	0.494780608634
0.197145405888	0.504865534324
0.205619982159	0.514950460014
0.21409455843	0.525035385704
0.222569134701	0.535120311394
0.231043710972	0.545205237084
0.239518287244	0.555290162774
0.247992863515	0.565375088464
0.256467439786	0.575460014154
0.264942016057	0.585544939844
0.273416592328	0.595629865534
0.281891168599	0.605714791224
0.290365744871	0.615799716914
0.298840321142	0.625884642604
0.307314897413	0.635969568294
0.315789473684	0.646054493984
0.324264049955	0.656139419674
0.332738626227	0.666224345364
0.341213202498	0.676309271054
0.351471900089	0.686482661005
0.361730597681	0.696656050955
0.371989295272	0.706829440906
0.382247992864	0.717002830856
0.392506690455	0.727176220807
0.402765388046	0.737349610757
0.413024085638	0.747523000708
0.423282783229	0.757696390658
0.435771632471	0.767781316348
0.448706512043	0.778043170559
0.461641391615	0.78830502477
0.474576271186	0.798566878981
0.487511150758	0.808828733192
0.50044603033	0.819090587403
0.513380909902	0.829352441614
0.530330062444	0.839437367304
0.547279214987	0.849522292994
0.564228367529	0.859607218684
0.581177520071	0.869692144374
0.598126672614	0.879777070064
0.615075825156	0.889861995754
0.635593220339	0.900035385704
0.661016949153	0.910120311394
0.686440677966	0.920205237084
0.71186440678	0.930290162774
0.737288135593	0.940375088464
0.762711864407	0.950460014154
0.800624442462	0.960544939844
0.851471900089	0.970629865534
0.902319357716	0.980714791224
0.953166815343	0.990799716914
1.0	1.0


==> data/freq_org_top_members_employees.dat <==
x	y
0.0	0.0767633316028
0.0004260758415	0.0720907809835
0.000852151683	0.05525476526
0.0012782275245	0.0227694133353
0.001704303366	0.0166876807832
0.0021303792075	0.0139434843877
0.002556455049	0.0111251205221
0.0029825308905	0.0100867759401
0.003408606732	0.00890009641771
0.0038346825735	0.00719424460432
0.004260758415	0.00630423496255
0.0046868342565	0.0060817325521
0.005112910098	0.00496922049989
0.005965061781	0.00474671808945
0.006817213464	0.00407921085812
0.007669365147	0.00289253133576
0.0080954409885	0.00274419639546
0.0097997443545	0.00252169398502
0.0106518960375	0.00237335904472
0.011077971879	0.00222502410443
0.011930123562	0.00207668916413
0.013634426928	0.00192835422384
0.0149126544525	0.00178001928354
0.01704303366	0.0015575168731
0.0191734128675	0.0014091819328
0.0225820195995	0.00126084699251
0.0276949296975	0.00111251205221
0.0353642948445	0.000964177111919
0.0413293566255	0.000815842171624
0.046016190882	0.000667507231328
0.100127822752	0.000519172291033
0.264593097571	0.000370837350738
0.395398380912	0.000222502410443
0.646783127397	7.41674701476e-05
0.999573924159	7.41674701476e-05


==> data/freq_per_date_of_death.dat <==
x	y
0.0	0.1035564472
0.000226860254083	0.0477111070582
0.000453720508167	0.0173627576144
0.00068058076225	0.0112347255152
0.000907441016334	0.00879080795185
0.0013611615245	0.00835309137334
0.00158802177858	0.00751413459785
0.00181488203267	0.00733175269013
0.00204174228675	0.0072223235455
0.00226860254083	0.00707641801933
0.00249546279492	0.00689403611162
0.002722323049	0.0067116542039
0.00294918330309	0.0064563195331
0.00317604355717	0.0056903155207
0.00340290381125	0.00539850446836
0.00362976406534	0.00510669341601
0.00385662431942	0.0049243115083
0.0040834845735	0.00477840598213
0.00431034482759	0.0044136421667
0.00453720508167	0.00426773664053
0.00476406533575	0.0041583074959
0.00499092558984	0.0036476381543
0.005444646098	0.00350173262812
0.00589836660617	0.00320992157578
0.00635208711434	0.00288163414189
0.00657894736842	0.00273572861572
0.00703266787659	0.00248039394492
0.00748638838475	0.00233448841875
0.00771324863884	0.00215210651103
0.00862068965517	0.00200620098486
0.00952813067151	0.00182381907715
0.0104355716878	0.00171438993252
0.010889292196	0.00156848440635
0.0113430127042	0.00145905526172
0.0120235934664	0.00131314973555
0.0133847549909	0.00120372059092
0.0142921960073	0.00109429144629
0.0156533575318	0.000911909538574
0.0186025408348	0.000802480393945
0.0215517241379	0.000693051249316
0.0254083484574	0.000583622104687
0.0342558983666	0.000474192960058
0.0397005444646	0.00036476381543
0.111615245009	0.000255334670801
0.380444646098	0.000145905526172
0.633393829401	3.6476381543e-05
0.999773139746	3.6476381543e-05


==> data/freq_per_employee_or_member_of.dat <==
x	y
0.0	0.0607553753301
0.00013025921584	0.0260514900038
0.000260518431679	0.021289136175
0.000390777647519	0.0207468879668
0.000521036863358	0.0117880045266
0.000651296079198	0.00834590720483
0.000781555295037	0.00707280271596
0.000911814510877	0.00657770652584
0.00104207372672	0.00537533006413
0.0013025921584	0.00509241795549
0.00143285137423	0.00485665786496
0.00156311059007	0.00473877781969
0.00169336980591	0.00386646548472
0.00195388823759	0.00360712938514
0.00208414745343	0.00315918521313
0.00221440666927	0.00275839305922
0.00234466588511	0.00247548095058
0.00247492510095	0.00235760090532
0.00299596196431	0.00223972086005
0.00325648039599	0.00207468879668
0.00364725804351	0.00193323274236
0.00403803569103	0.00176820067899
0.00416829490686	0.00143813655224
0.00468933177022	0.00132025650698
0.00547088706526	0.00120237646171
0.00599192392862	0.00108449641645
0.00690373843949	0.000966616371181
0.00768529373453	0.000848736325915
0.00872736746125	0.000730856280649
0.010550996483	0.000612976235383
0.0132864400156	0.000495096190117
0.0186270678651	0.000377216144851
0.031652989449	0.000259336099585
0.178194607268	0.000141456054319
0.730884460076	2.35760090532e-05
0.999869740784	2.35760090532e-05


==> data/freq_per_origin.dat <==
x	y
0	0
2.5779175582e-05	0.0717333022497
5.15583511639e-05	0.119650308894
7.73375267459e-05	0.166168551113
0.000103116702328	0.204219606015
0.00012889587791	0.217773633291
0.000180454229074	0.232623848933
0.000232012580238	0.243823289428
0.000335129282566	0.254868865835
0.000541362687221	0.265047208299
0.000850712794205	0.275733768504
0.00139207548143	0.285828185103
0.0024232425047	0.295936589346
0.00404733056637	0.305989043012
0.00634167719316	0.316018183938
0.00928050320951	0.326028674671
0.0128638086154	0.336062478144
0.0171173725864	0.346072968877
0.0219896367714	0.356116097447
0.0278157304529	0.366149900921
0.033976953417	0.376179041846
0.0401381763811	0.386208182772
0.0462993993452	0.396237323697
0.0524606223093	0.406266464623
0.0590600912583	0.416300268097
0.0659946894898	0.42633407157
0.0729292877214	0.436367875044
0.0798638859529	0.446401678517
0.0867984841845	0.456435481991
0.093733082416	0.466469285465
0.100848134877	0.476484438746
0.10876234178	0.486504254575
0.116676548684	0.496524070404
0.124590755588	0.506543886234
0.13379392127	0.516549714419
0.143022866129	0.5265648677
0.152251810987	0.536580020981
0.161480755845	0.546595174263
0.170709700704	0.556610327544
0.179938645562	0.566625480825
0.18916759042	0.576640634107
0.198396535279	0.586655787388
0.207625480137	0.596670940669
0.216854424995	0.60668609395
0.226083369854	0.616701247232
0.235312314712	0.626716400513
0.244541259571	0.636731553794
0.253770204429	0.646746707075
0.262999149287	0.656761860357
0.272228094146	0.666777013638
0.281457039004	0.676792166919
0.290685983862	0.6868073202
0.299914928721	0.696822473482
0.309143873579	0.706837626763
0.318372818437	0.716852780044
0.329251630533	0.726872595874
0.340310896858	0.736873761511
0.351370163182	0.746874927148
0.362429429507	0.756876092785
0.373488695832	0.766877258422
0.384547962156	0.776878424059
0.398133587688	0.78689357734
0.411977004975	0.796908730621
0.425820422263	0.806923883903
0.43966383955	0.816939037184
0.453507256838	0.826954190465
0.467350674125	0.836969343746
0.484029800727	0.846975171931
0.502461911268	0.856976337568
0.520894021809	0.866977503206
0.53932613235	0.876978668843
0.557758242891	0.88697983448
0.576757495295	0.896981000117
0.604418550695	0.906986828302
0.632079606094	0.916992656487
0.659740661494	0.926998484672
0.687401716893	0.937004312857
0.715062772293	0.947010141042
0.762290221959	0.957011306679
0.817586553582	0.967012472316
0.872882885205	0.977013637953
0.928179216829	0.98701480359
0.983475548452	0.997015969227
1.0	1.0

==> data/freq_per_spouse.dat <==
x	y
0	0
0.000115794349236	0.069371972642
0.000231588698472	0.138494480594
0.000347383047707	0.154522586949
0.000463177396943	0.170550693304
0.000578971746179	0.183917842962
0.000694766095415	0.19728499262
0.00081056044465	0.20853169241
0.000926354793886	0.219757603476
0.00115794349236	0.23464233
0.00138953219083	0.248757873729
0.0016211208893	0.262000291042
0.00196850393701	0.274535891732
0.00243168133395	0.286572563042
0.00289485873089	0.297549009417
0.00347383047707	0.309689624348
0.00428439092172	0.320437394757
0.00544233441408	0.330665447062
0.00706345530338	0.341122175332
0.00949513663733	0.351329438912
0.0127373784159	0.361578279941
0.0169059749884	0.371619233728
0.0223483094025	0.381701764963
0.0286012042612	0.391805084922
0.03485409912	0.401908404881
0.0411069939787	0.41201172484
0.0473598888374	0.4221150448
0.0537285780454	0.432197576035
0.0607920333488	0.442342473442
0.0678554886522	0.45248737085
0.0756137100509	0.462611479534
0.0836035201482	0.47265243332
0.0915933302455	0.482693387107
0.0995831403428	0.492734340893
0.10757295044	0.50277529468
0.115562760537	0.512816248467
0.123552570635	0.522857202253
0.131542380732	0.53289815604
0.139532190829	0.542939109827
0.147522000926	0.552980063613
0.155511811024	0.5630210174
0.163501621121	0.573061971187
0.171491431218	0.583102924973
0.179481241315	0.59314387876
0.187471051413	0.603184832547
0.19546086151	0.613225786333
0.203450671607	0.62326674012
0.211440481704	0.633307693907
0.219430291802	0.643348647693
0.227420101899	0.65338960148
0.235409911996	0.663430555267
0.243399722094	0.673471509053
0.251389532191	0.68351246284
0.259379342288	0.693553416627
0.267369152385	0.703594370413
0.275358962483	0.7136353242
0.28334877258	0.723676277987
0.291801760074	0.73380038667
0.301181102362	0.74390370663
0.31056044465	0.754007026589
0.321329319129	0.764027191651
0.332561371005	0.774109722886
0.343793422881	0.784192254121
0.355025474757	0.794274785356
0.36822603057	0.804294950419
0.382237146827	0.81435669293
0.396248263085	0.824418435441
0.410259379342	0.834480177951
0.424502084298	0.844541920462
0.443144974525	0.854582874249
0.461787864752	0.864623828036
0.480430754979	0.874664781822
0.499073645206	0.884705735609
0.52119036591	0.894746689396
0.549096804076	0.904766854458
0.577003242242	0.914787019521
0.604909680408	0.924807184583
0.636868920797	0.934827349646
0.692681797128	0.944847514708
0.74849467346	0.95486767977
0.804307549792	0.964887844833
0.860120426123	0.974908009895
0.915933302455	0.984928174958
0.971746178786	0.99494834002
1.0	1.0

==> data/freq_per_title.dat <==
x	y
0	0
0.000120714630613	0.372553860333
0.000241429261226	0.487335209599
0.00036214389184	0.515051268125
0.000482858522453	0.53320495729
0.000603573153066	0.544166296351
0.000724287783679	0.554387004394
0.000965717044906	0.564871047911
0.00144857556736	0.575009463619
0.00229357798165	0.585197254728
0.00386286817962	0.595417962771
0.00651859005311	0.605737421617
0.0109850313858	0.615908754259
0.0178657653308	0.6260307115
0.0260743602125	0.636103293339
0.0342829550942	0.646175875179
0.0424915499759	0.656248457019
0.0513037180106	0.666288121924
0.0604780299372	0.676294869896
0.07085948817	0.686367451736
0.0813616610333	0.696390658174
0.0930709802028	0.706446781547
0.105383872525	0.716519363386
0.117696764848	0.726591945226
0.13000965717	0.736664527066
0.142322549493	0.746737108906
0.154635441816	0.756809690745
0.167914051183	0.766832897184
0.182641236118	0.77687256209
0.197368421053	0.786912226995
0.212095605987	0.796951891901
0.230082085949	0.806958639872
0.248430709802	0.816965387844
0.266779333655	0.826972135815
0.285127957508	0.836978883787
0.308184451956	0.847002090225
0.33268952197	0.857025296664
0.357194591985	0.867048503102
0.381699661999	0.877071709541
0.406204732014	0.88709491598
0.437590535973	0.897101663951
0.474287783679	0.907108411923
0.510985031386	0.917115159894
0.547682279092	0.927121907866
0.584379526799	0.937128655837
0.621076774505	0.947135403808
0.685538387253	0.95714215178
0.758932882665	0.967148899751
0.832327378078	0.977155647723
0.905721873491	0.987162395694
0.979116368904	0.997169143666
1.0	1.0


==> data/pathlengths.dat <==
x	y
0.060354583	1
2.36E-05	3.950864422
0.003064881	1
7.07E-05	3.8125
9.43E-05	3.740322581
0.00011788	3.693950178
0.000141456	3.70913884
0.000165032	3.823984526
0.000188608	3.641791045
0.000212184	3.741477273
0.00023576	2.371428571
0.006294794	1
0.000282912	2.939393939
0.000306488	2.619047619
0.006365522	1
0.00035364	2.529411765
0.000377216	2.083333333
0.000400792	2
0.000424368	1.714285714
0.000447944	2.2
0.00047152	1.75
0.000495096	2.125
0.000518672	1.625
0.003559977	2
0.000565824	2
0.0005894	1.857142857
0.000612976	1.5
0.000636552	2.5
0.000660128	2.25
0.000683704	2
0.00070728	1.5
0.000730856	2
0.003772161	1
0.000778008	2
0.000801584	2.5
0.00082516	2
0.000895888	2
0.000919464	2
0.00094304	2.333333333
0.003984346	2
0.000990192	2
0.001013768	1
0.001037344	1.666666667
0.00106092	2
0.001084496	2
0.001108072	1.5
0.001131648	2
0.0011788	1
0.001225952	1.5
0.001249528	2.5
0.00129668	1
0.001320257	1.5
0.001367409	2
0.001390985	2
0.004479442	2
0.001508865	2
0.000754432	2
4.72E-05	3.884788479
0.000259336	2.76
0.004715202	2
0.001744625	3
0.00478593	1
0.001815353	2
0.002098265	1
0.001886081	1
0.001956809	2
0.000330064	2.916666667
0.005045266	2
0.002051113	2
0.002357601	1
0.001862505	2
0.026334402	2
0.002239721	3
0.002263297	2
0.002310449	2
0.0204404	2
0.011410788	2
0.005563938	2
0.008699547	1
0.002734817	1
0.001461713	1
0.002781969	3
0.000966616	2.5
0.000542248	2.5
0.021100528	1
1.36E-05	4.279036489
2.72E-05	4.213611525
4.08E-05	4.214434421
5.45E-05	4.161042945
6.81E-05	4.252725471
8.17E-05	4.437892533
9.53E-05	4.264150943
0.001851474	2
0.000122524	4.10625
0.000136138	2.95
0.000149752	3.333333333
0.000163365	3.465116279
0.000176979	2.214285714
0.000190593	2.6875
0.000204207	3.111111111
0.00021782	3.454545455
0.000231434	2.4
0.057749643	1
0.003743789	1
0.000272276	2
0.000285889	2
0.000299503	2.5
0.000313117	1.8
0.000326731	2
0.000340344	2.333333333
0.000353958	2
0.004124974	1
0.000381186	2
0.0003948	1.333333333
0.000408413	2.25
0.000422027	1
0.000435641	2
0.000449255	1.5
0.000462868	3
0.000476482	2
0.000490096	1.5
0.00050371	2
0.000517324	2
0.000530937	1.666666667
0.000544551	2
0.000585392	2
0.000599006	2
0.00061262	3
0.000639848	2
0.000367572	1.5
0.00010891	4.019197208
0.000680689	2
0.000694303	2
0.000707916	1
0.000735144	2
0.009475189	1
0.000803213	2
0.000966578	2
0.006275951	1
0.001198012	1
0.001306923	2
0.050139541	1
0.001429447	1
0.013654618	1
0.001470288	2
0.000245048	3.611111111
0.001538357	1
0.000258662	2.2
0.003348989	1
0.062705058	1


==> data/precision_all_org_founded_by_patterns.dat <==
%The data file contains: precision_all_org:founded_by patterns
Confidence	Precisionrelation
-10.0	0.0509803921569
-8.0	0.0509803921569
-6.0	0.0509803921569
-5.0	0.0509803921569
-4.5	0.0509803921569
-4.0	0.0509803921569
-3.5	0.0509803921569
-3.0	0.0509803921569
-2.5	0.0509803921569
-2.0	0.0509803921569
-1.5	0.0509803921569
-1.0	0.0509803921569
-0.75	0.0509803921569
-0.5	0.0509803921569
-0.25	0.0509803921569
0.0	0
0.25	0
0.5	0
0.75	0
1.0	0
1.5	0
2.0	0
2.5	0
3.0	0
3.5	0
4.0	0
4.5	0
5.0	0
6.0	0
8.0	0
10.0	0


==> data/precrec_all_parameters_mix.param_Not_found.dat <==
%The data file contains: precrec_java_parameters/fullcombo.param Not found
x	y	label
52.1478521479	3.7467700258	0
52.1478521479	3.7826086957	0
52.1478521479	4.0009197517	0
51.9480519481	4.417261298	0
51.8481518482	4.8387096774	0
51.048951049	5.4448588173	0
50.7492507493	6.5346025212	0
50.1498501499	8.1177231565	0
49.3506493506	10.1437371663	0
47.7522477522	12.7568721644	0
45.6543456543	16.0632688928	0
44.0559440559	21.171387422	0
42.5574425574	24	0
40.7592407592	27.1457085828	0
39.5604395604	30.6976744186	0
37.1628371628	33.9416058394	0
33.8661338661	36.9683751363	0
30.969030969	40.8970976253	0
27.972027972	45.3074433657	0
24.7752247752	48.8188976378	0
19.4805194805	56.0344827586	0
14.3856143856	59.7510373444	0
9.99000999	60.9756097561	0
5.2947052947	61.6279069767	0
3.4965034965	76.0869565217	0
2.0979020979	75	0
1.0989010989	64.7058823529	0
0.7992007992	72.7272727273	0
0.1998001998	66.6666666667	0
0	0	0

==> data/precrec_all_parameters_none.param_Not_found.dat <==
%The data file contains: precrec_java_parameters/none.param Not found
x	y	label
51.6483516484	3.6973467782	0
51.6483516484	3.7063588788	0
51.6483516484	3.8011910889	0
51.3486513487	3.9878966561	0
51.1488511489	4.1888243475	0
50.9490509491	4.5104802335	0
50.8491508492	5.0088565243	0
51.048951049	5.8938869666	0
50.6493506494	7.1741898967	0
49.8501498501	9.0267727931	0
48.1518481518	11.4926084883	0
45.6543456543	15.0131406045	0
42.8571428571	16.9498222047	0
40.0599400599	19.6183953033	0
35.964035964	22.2910216718	0
31.968031968	25.641025641	0
28.5714285714	29.6066252588	0
23.4765234765	31.0846560847	0
19.5804195804	32.9966329966	0
16.3836163836	35.9649122807	0
10.3896103896	41.7670682731	0
6.8931068931	46	0
3.0969030969	49.2063492063	0
1.6983016983	53.125	0
0.3996003996	30.7692307692	0
0.0999000999	16.6666666667	0

==> data/precrec_all_parameters_wordfilter.param_Not_found.dat <==
%The data file contains: precrec_java_parameters/wordfilter_reverse.param Not found
x	y	label
50.8491508492	3.3489045332	0
50.8491508492	3.3800385152	0
50.8491508492	3.6004810073	0
50.6493506494	4.0289256198	0
50.5494505495	4.4691750574	0
49.5504495504	5.1002570694	0
48.8511488511	6.130892678	0
47.952047952	7.6763153686	0
46.953046953	9.8573825503	0
44.955044955	12.6440011239	0
42.0579420579	16.752884998	0
39.7602397602	23.384253819	0
37.4625374625	27.4122807018	0
35.0649350649	31.1722912966	0
33.1668331668	34.6917450366	0
30.5694305694	37.9182156134	0
28.5714285714	40	0
26.5734265734	43.6781609195	0
24.4755244755	47.3887814313	0
23.4765234765	51.0869565217	0
17.4825174825	54.1795665635	0
13.0869130869	56.4655172414	0
9.1908091908	56.4417177914	0
6.6933066933	58.2608695652	0
4.3956043956	67.6923076923	0
2.6973026973	65.8536585366	0
1.3986013986	66.6666666667	0
0.5994005994	75	0


==> data/precrec_ds.dat <==
%The data file contains: precrec_java_parameters/none.param Not found
x	y	label
51.6483516484	3.6973467782	0
51.6483516484	3.7063588788	0
51.6483516484	3.8011910889	0
51.3486513487	3.9878966561	0
51.1488511489	4.1888243475	0
50.9490509491	4.5104802335	0
50.8491508492	5.0088565243	0
51.048951049	5.8938869666	0
50.6493506494	7.1741898967	0
49.8501498501	9.0267727931	0
48.1518481518	11.4926084883	0
45.6543456543	15.0131406045	0
42.8571428571	16.9498222047	0
40.0599400599	19.6183953033	0
35.964035964	22.2910216718	0
31.968031968	25.641025641	0
28.5714285714	29.6066252588	0
23.4765234765	31.0846560847	0
19.5804195804	32.9966329966	0
16.3836163836	35.9649122807	0
10.3896103896	41.7670682731	0
6.8931068931	46	0
3.0969030969	49.2063492063	0
1.6983016983	53.125	0
0.3996003996	30.7692307692	0
0.0999000999	16.6666666667	0
0	0	0

==> data/precrec_pathfilter.dat <==
%The data file contains: precrec_java_parameters/wordfilter_reverse.param Not found
x	y	label
50.8491508492	3.3489045332	0
50.8491508492	3.3800385152	0
50.8491508492	3.6004810073	0
50.6493506494	4.0289256198	0
50.5494505495	4.4691750574	0
49.5504495504	5.1002570694	0
48.8511488511	6.130892678	0
47.952047952	7.6763153686	0
46.953046953	9.8573825503	0
44.955044955	12.6440011239	0
42.0579420579	16.752884998	0
39.7602397602	23.384253819	0
37.4625374625	27.4122807018	0
35.0649350649	31.1722912966	0
33.1668331668	34.6917450366	0
30.5694305694	37.9182156134	0
28.5714285714	40	0
26.5734265734	43.6781609195	0
24.4755244755	47.3887814313	0
23.4765234765	51.0869565217	0
17.4825174825	54.1795665635	0
13.0869130869	56.4655172414	0
9.1908091908	56.4417177914	0
6.6933066933	58.2608695652	0
4.3956043956	67.6923076923	0
2.6973026973	65.8536585366	0
1.3986013986	66.6666666667	0
0.5994005994	75	0
0	0	0
0	0	0
0	0	0


==> data/precrec_supervised.dat <==
%The data file contains: precrec_java_parameters/supervised.param Not found
x	y	label
50.4495504496	3.3114754098	0
50.4495504496	3.3114754098	0
50.4495504496	3.3129961294	0
50.4495504496	3.3359756903	0
50.3496503497	3.378921963	0
50.3496503497	3.4522912528	0
50.04995005	3.5456475584	0
49.3506493506	3.8067349927	0
47.952047952	4.5206253532	0
44.6553446553	5.9887459807	0
40.5594405594	9.1627172196	0
32.4675324675	14.1120277898	0
29.0709290709	17.4774774775	0
26.1738261738	21.6887417219	0
21.978021978	26.284348865	0
18.1818181818	33.5793357934	0
15.1848151848	40.8602150538	0
10.989010989	41.1985018727	0
7.1928071928	37.8947368421	0
5.5944055944	37.8378378378	0
4.0959040959	43.6170212766	0
2.2977022977	43.3962264151	0
0.5994005994	25	0
0	0	0



==> data/precrec_twostage.dat <==
%The data file contains: precrec_java_parameters/twostage.param Not found
x	y	label
51.1488511489	3.6874324811	0
51.3486513487	3.755662721	0
51.3486513487	3.9146991622	0
51.2487512488	4.1860465116	0
50.8491508492	4.4893279238	0
50.7492507493	4.9980322708	0
50.6493506494	5.8356353591	0
50.04995005	7.2159009074	0
49.1508491508	9.2568203199	0
47.2527472527	12.1033776868	0
44.8551448551	15.7654494382	0
42.1578421578	19.8494825964	0
40.2597402597	22.5770308123	0
37.4625374625	25.8086717137	0
35.4645354645	29.3874172185	0
32.2677322677	33.857442348	0
29.3706293706	37.7892030848	0
25.7742257742	41.8152350081	0
22.5774225774	45.6565656566	0
19.5804195804	47.572815534	0
13.7862137862	50.0	0
8.3916083916	50.9090909091	0
3.6963036963	52.8571428571	0
1.6983016983	45.9459459459	0
0.999000999	45.4545454545	0
0.6993006993	53.8461538462	0
0.3996003996	57.1428571429	0
0.1998001998	100	0

